Inverse Compton Signatures of Gamma-Ray Burst Afterglows

The afterglow emission from gamma-ray bursts (GRBs) is believed to originate from a relativistic blast wave driven into the circumburst medium. Although the afterglow emission from radio up to X-ray frequencies is thought to originate from synchrotron radiation emitted by relativistic, non-thermal electrons accelerated by the blast wave, the origin of the emission at high energies (HE; $\gtrsim$~GeV) remains uncertain. The recent detection of sub-TeV emission from GRB~190114C by MAGIC raises further debate on what powers the very high-energy (VHE; $\gtrsim 300$GeV) emission. Here, we explore the inverse Compton scenario as a candidate for the HE and VHE emissions, considering two sources of seed photons for scattering: synchrotron photons from the blast wave (synchrotron self-Compton or SSC) and isotropic photon fields external to the blast wave (external Compton). For each case, we compute the multi-wavelength afterglow spectra and light curves. We find that SSC will dominate particle cooling and the GeV emission, unless a dense ambient infrared photon field, typical of star-forming regions, is present. Additionally, considering the extragalactic background light attenuation, we discuss the detectability of VHE afterglows by existing and future gamma-ray instruments for a wide range of model parameters. Studying GRB~190114C, we find that its afterglow emission in the \fermi-LAT band is synchrotron-dominated.The late-time \fermi-LAT measurement (i.e., $t\sim 10^4$~s), and the MAGIC observation also set an upper limit on the energy density of a putative external infrared photon field (i.e. $\lesssim 3\times 10^{-9}\,{\rm erg\,cm^{-3}}$), making the inverse Compton dominant in the sub-TeV energies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
